A moderate spin for the black hole in X-ray binary MAXI J1348-630 revealed by Insight-HXMT

MAXI J1348-630 is a low-mass X-ray black hole binary located in the Galaxy and undergone the X-ray outburst in 2019. We analyzed the observation data in very soft state during the outburst between MJD 58588 and MJD 58596 based on the Insight-HXMT observations from 2 -- 20 keV via the continuum fitting method to measure the spin of the stellar-mass black hole in MAXI J1348-630. The inner disk temperature and the apparent inner disk radius were found to be $0.47\pm 0.01 \rm keV$ and $5.33\pm 0.10 \ R_{g}$ from the observation data modeled by the multicolor disc blackbody model. Assuming the distance of the source $D\sim 3.4 \rm kpc$, the mass of the black hole $M\sim 11 \ M_{\odot}$, and the inclination of the system $i\sim 29.2^{\circ}$, the spin is determined to be $a_{\star}=0.41\pm 0.03$ for fixing hardening factor at 1.6 and $n_{H}=8.6\times 10^{21} \rm cm^{-2}$. Besides, considering the uncertainty of the parameters $D, M, i$ of this system, with the Monte Carlo analysis, we still confirm the moderate spin of the black hole as $a_{\star}=0.42^{+0.13}_{-0.50}$. Some spectral parameters (e.g., column density and hardening factor) which could affect the measurements of the BH spin are also briefly discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
